A Comprehensive Catalog of Radio Sources and Rotation Measures in the Perseus Molecular Cloud from Very Large Array Observations

We present a comprehensive radio polarization study of the Perseus molecular cloud using wideband L-band observations from the Karl G. Jansky Very Large Array. Our survey covers $\sim13.8$~deg$^2$ with a mean Stokes~$I$ sensitivity of $\sim80~\mu$Jy~beam$^{-1}$, enabling the detection of 1410 compact radio sources. From this population, we construct a catalog of source properties, including positions, integrated flux densities, and spectral indices measured across nine spectral windows. The majority of sources exhibit negative spectral indices, consistent with non-thermal synchrotron emission. Using RM Synthesis and RM CLEAN techniques, we detect 205 polarized background sources above an $8\sigma$ threshold. This corresponds to a sampling density of $\sim14.8$~deg$^{-2}$, representing more than an order-of-magnitude increase compared to previous NVSS-based measurements. The resulting rotation measures exhibit coherent large-scale variations across the surveyed region, with additional small-scale structure superimposed. The enhanced sensitivity, frequency coverage, and sampling density of our observations enable a substantially improved mapping of the line-of-sight magnetic field component toward the Perseus molecular cloud compared to previous surveys.

==> datafile2.txt <==
Title: A Comprehensive Catalog of Radio Sources and Rotation Measures in 
       the Perseus Molecular Cloud from Very Large Array Observations 
Authors: Hajizadeh H., Stil J., Plume R., Tahani M., Jagannathan P. 
Table: VLA L-band Rotation Measure catalog toward the Perseus Molecular Cloud
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label     Explanations
--------------------------------------------------------------------------------
   1- 22 A22    ---        ID        Unique identifier for each source
  24- 31 F8.5   deg        RAdeg     Right Ascension of the source in degrees (J2000)
  33- 40 F8.5   deg        DEdeg     Declination of the source in degrees (J2000)
  42- 47 F6.2   rad/m2     RM        Rotation Measure (1)
  49- 52 F4.2   rad/m2   e_RM        Uncertainty in RM
  54- 58 F5.2   %          fracpol   Fractional Polarization of source
  60- 65 F6.2   mJy/beam   SRefFreq  Total flux density in reference frequency
  67- 72 F6.2   uJy/beam   RMS       Local RMS noise level for the polarized source
  74- 74 I1     ---        F1        Flag indicating the location of the source relative to diffuse Galactic polarized emission (2)
  76- 76 I1     ---        F2        Flag indicating Faraday complexity of the source based on the Faraday dispersion function (3)
--------------------------------------------------------------------------------
Note (1): Rotation measures were derived using RM synthesis and RM CLEAN. 
Note (2): 
    0 = outside diffuse emission,
    1 = inside diffuse emission,
    2 = inside diffuse emission with polarized intensity greater than 
        twice the maximum value within the diffuse mask.
Note (3):
    0 = single peak;
    1 = multiple peaks.
--------------------------------------------------------------------------------
VCPMC J031923.8+310143 49.84941 31.02869  33.78 0.49  5.48  36.81 110.81 0 0 
VCPMC J031927.6+312115 49.86532 31.35421  58.60 1.46  7.51   6.60  36.52 0 0 
VCPMC J032003.0+310733 50.01252 31.12604  75.95 0.12  5.09 114.14 147.12 0 1 
VCPMC J032021.4+313824 50.08925 31.64013  47.79 0.49  6.89  20.88  47.24 0 0 
VCPMC J032027.7+315638 50.11581 31.94413  44.81 1.05 15.68   4.27  30.79 0 0 
VCPMC J032044.6+314601 50.18621 31.76695  54.02 0.62  6.93  16.28  37.75 0 0 
VCPMC J032045.4+311206 50.18923 31.20176  46.88 0.68  9.37  10.92  47.53 0 0 
VCPMC J032055.6+313602 50.23199 31.60075  49.67 1.74 19.46   1.82  30.25 0 0 
VCPMC J032057.1+305615 50.23797 30.93758  54.35 2.01  8.28   4.35  32.78 0 0 
VCPMC J032059.3+310139 50.24714 31.02774  45.31 2.17  2.84  11.34  34.81 1 0 
VCPMC J032059.8+305054 50.24958 30.84844  64.24 2.54  4.26   7.95  42.39 0 0 
VCPMC J032100.0+311316 50.25013 31.22124  42.43 1.99 24.61   1.65  40.17 0 1 
VCPMC J032113.1+305951 50.30499 30.99768  52.74 0.66  4.03  27.01  41.30 0 0 
VCPMC J032129.1+305706 50.37152 30.95173  48.59 0.66  6.57  16.05  38.49 0 0 
VCPMC J032147.8+315329 50.44955 31.89139  51.16 1.17 15.41   3.90  40.62 0 0 
VCPMC J032148.1+311431 50.45063 31.24205  50.63 2.81  9.57   2.52  28.65 0 0 
VCPMC J032213.7+311221 50.55728 31.20588  49.98 1.12  3.73  17.09  39.64 0 1 
VCPMC J032221.8+320630 50.59103 32.10835  34.04 3.34  4.20   5.11  25.11 1 0 
VCPMC J032228.5+294143 50.61890 29.69536  20.02 2.57  3.09   9.02  28.71 0 1 
VCPMC J032234.9+285831 50.64575 28.97552  26.24 1.41  5.74   8.75  29.65 0 0 
VCPMC J032235.1+290800 50.64630 29.13361  75.28 2.34 16.43   1.83  35.41 1 0 
VCPMC J032235.6+311201 50.64872 31.20035  42.19 0.55  2.74  47.51  50.69 0 0 
VCPMC J032243.9+293354 50.68300 29.56505  16.96 0.71  0.89 109.50  31.71 0 0 
VCPMC J032258.2+310351 50.74281 31.06418  65.96 1.90 17.73   1.96  31.75 0 1 
VCPMC J032307.9+291158 50.78311 29.19962  22.68 3.24  3.64   5.21  21.80 1 1 
VCPMC J032319.9+285427 50.83320 28.90758  17.56 0.65  6.08  17.99  47.85 2 0 
VCPMC J032320.5+320951 50.83547 32.16422  82.65 0.20  2.15 160.74  89.95 0 0 
VCPMC J032325.0+300108 50.85423 30.01892  19.27 1.82  3.77  10.21  35.03 0 0 
VCPMC J032326.5+290249 50.86062 29.04701  60.95 2.87 22.66   1.09  30.03 1 0 
VCPMC J032326.8+292248 50.86195 29.38008  12.85 0.42  4.14  40.31  44.09 0 0 
VCPMC J032329.3+291707 50.87244 29.28552   0.84 0.75  1.91  49.33  42.04 0 0 
VCPMC J032335.1+285643 50.89651 28.94532  32.42 2.06 27.89   1.79  60.32 1 0 
VCPMC J032337.2+300435 50.90513 30.07649  29.53 0.96  5.89  12.61  41.16 0 0 
VCPMC J032337.8+293434 50.90781 29.57626  17.02 1.74  2.15  18.98  34.47 0 0 
VCPMC J032345.2+314459 50.93849 31.74977  31.82 1.31 10.28   5.19  35.44 0 0 
VCPMC J032346.2+292303 50.94280 29.38421  16.06 1.22 12.50   4.54  31.38 0 0 
VCPMC J032353.6+314517 50.97348 31.75484  22.94 2.60  9.00   2.87  31.07 0 1 
VCPMC J032354.4+285413 50.97703 28.90371  56.17 2.09  3.53   9.74  40.92 1 0 
VCPMC J032409.5+300607 51.03970 30.10207  56.46 0.79  2.81  32.17  33.51 2 0 
VCPMC J032411.0+300602 51.04601 30.10075  53.28 0.66  2.63  40.85  39.84 2 0 
VCPMC J032411.0+310528 51.04623 31.09136  70.85 0.79  0.93  95.23  43.32 0 0 
VCPMC J032412.1+292215 51.05044 29.37108  15.85 1.74  7.19   6.05  37.63 0 0 
VCPMC J032415.2+293451 51.06359 29.58092  22.61 2.23  3.20   9.89  31.44 0 0 
VCPMC J032418.1+304215 51.07550 30.70431  51.28 0.63  3.94  29.12  50.73 0 0 
VCPMC J032419.7+304205 51.08218 30.70161  52.65 0.46  3.95  39.86  57.80 0 0 
VCPMC J032423.5+305234 51.09807 30.87638  39.68 1.93  3.58   9.90  26.63 1 1 
VCPMC J032424.5+294941 51.10239 29.82811  72.16 2.74 16.32   1.82  32.14 0 0 
VCPMC J032425.3+305223 51.10568 30.87309  42.20 1.53  3.00  14.87  31.37 1 0 
VCPMC J032433.9+314100 51.14155 31.68336  27.21 0.58  7.95  15.55  50.93 0 0 
VCPMC J032439.3+314203 51.16390 31.70103  29.68 1.21  5.49  10.90  41.72 0 0 
VCPMC J032440.4+312844 51.16868 31.47908  45.37 1.37  5.22   9.82  34.69 0 0 
VCPMC J032440.5+300634 51.16905 30.10958  37.60 1.93 14.88   2.17  24.73 0 0 
VCPMC J032441.9+284432 51.17472 28.74236  35.52 1.51 15.65   2.98  27.23 0 0 
VCPMC J032446.2+295919 51.19258 29.98867  36.41 0.49 25.81   5.34  47.40 0 0 
VCPMC J032446.4+304943 51.19373 30.82878  51.54 2.04  3.39  10.04  33.93 0 0 
VCPMC J032448.3+304941 51.20127 30.82824  52.37 1.28  3.75  14.56  37.86 0 1 
VCPMC J032455.0+284216 51.22929 28.70470 -41.47 0.22  5.69  56.89  75.47 0 0 
VCPMC J032458.1+292209 51.24238 29.36937  68.53 3.71 49.92   0.42  21.41 1 1 
VCPMC J032459.7+284512 51.24895 28.75337  43.32 2.35  1.07  28.32  28.88 0 0 
VCPMC J032501.4+321035 51.25587 32.17657  19.69 1.68  8.46   4.87  32.14 1 1 
VCPMC J032510.1+312836 51.29218 31.47676  28.37 0.03 11.74 230.49 645.29 0 0 
VCPMC J032511.6+284403 51.29868 28.73424  11.13 2.08 19.64   1.76  39.00 0 0 
VCPMC J032512.0+285913 51.30032 28.98704  43.83 2.97  9.48   2.34  24.81 1 0 
VCPMC J032515.0+290531 51.31276 29.09196  62.33 2.77 34.94   0.56  22.30 1 0 
VCPMC J032516.5+294953 51.31906 29.83150  46.18 2.97 20.50   1.75  31.37 0 1 
VCPMC J032517.4+311711 51.32284 31.28663  27.20 1.92  3.16  11.35  30.95 0 0 
VCPMC J032535.2+290134 51.39706 29.02632  24.60 0.64 13.38   8.13  35.29 0 0 
VCPMC J032542.2+300622 51.42621 30.10618  28.29 1.02  4.79  14.44  34.76 0 0 
VCPMC J032542.3+290959 51.42660 29.16646  22.08 1.53 10.53   4.61  30.01 0 1 
VCPMC J032544.1+315851 51.43404 31.98086  16.71 2.68  5.53   5.12  34.91 0 0 
VCPMC J032550.8+290845 51.46178 29.14597  14.55 0.74 14.73   6.54  37.06 0 0 
VCPMC J032559.0+312907 51.49614 31.48528  23.76 1.79  7.93   4.96  42.01 0 0 
VCPMC J032600.5+284518 51.50229 28.75513  26.00 2.53  2.43  11.46  30.29 0 0 
VCPMC J032604.3+321013 51.51826 32.17038  68.29 1.52  5.50   9.19  52.81 0 1 
VCPMC J032605.6+285806 51.52349 28.96841  27.50 2.37  7.43   4.10  32.13 0 0 
VCPMC J032607.8+301029 51.53274 30.17479  24.15 1.25  8.88   6.50  30.81 0 1 
VCPMC J032617.8+312723 51.57442 31.45662  32.20 1.05  2.87  23.84  37.15 0 0 
VCPMC J032619.3+312717 51.58042 31.45491  33.88 0.79  3.04  29.93  40.49 0 0 
VCPMC J032620.1+290503 51.58412 29.08432  34.07 1.97 17.91   2.00  29.76 0 0 
VCPMC J032621.2+290457 51.58837 29.08266  37.53 2.60 14.06   1.86  28.98 0 0 
VCPMC J032622.6+292147 51.59432 29.36332  34.21 1.38  8.87   5.95  32.07 0 0 
VCPMC J032631.5+284628 51.63153 28.77465  30.23 2.29 13.74   2.51  36.23 0 0 
VCPMC J032707.5+294855 51.78127 29.81535  15.28 1.54 10.98   4.66  33.49 0 1 
VCPMC J032710.8+290121 51.79527 29.02261  20.55 0.17  5.59  76.89 109.32 0 0 
VCPMC J032712.9+294223 51.80401 29.70649  41.14 2.60  1.59  17.25  33.61 1 0 
VCPMC J032716.0+295426 51.81703 29.90749  26.59 0.77  2.96  31.26  33.41 0 0 
VCPMC J032720.3+314813 51.83461 31.80377  35.61 1.39  9.28   5.37  32.20 0 0 
VCPMC J032720.4+314830 51.83515 31.80848  37.35 1.04 10.93   6.10  36.77 0 0 
VCPMC J032721.9+314815 51.84136 31.80424  33.10 1.74  6.08   6.89  31.60 0 1 
VCPMC J032722.8+311004 51.84522 31.16793  51.12 2.85  2.25  11.51  29.42 0 1 
VCPMC J032729.7+301449 51.87394 30.24705  34.38 0.42 12.72  13.34  49.50 0 0 
VCPMC J032739.5+312409 51.91465 31.40258  29.34 0.41  2.86  66.09  87.95 0 0 
VCPMC J032742.1+301140 51.92582 30.19466  32.51 0.35  5.25  39.68  50.41 0 0 
VCPMC J032744.2+305658 51.93425 30.94952  50.75 1.54  4.12  13.28  36.50 0 1 
VCPMC J032745.4+290357 51.93958 29.06603   7.39 0.62  1.90  60.84  38.86 0 0 
VCPMC J032803.6+305839 52.01503 30.97761  44.59 2.85  3.21   8.14  31.33 0 0 
VCPMC J032803.8+292043 52.01607 29.34535   6.03 2.34 12.76   2.41  34.04 0 0 
VCPMC J032806.8+292638 52.02843 29.44414  26.50 0.12  3.18 197.85 134.37 0 0 
VCPMC J032822.5+290005 52.09405 29.00166   9.58 1.24  7.84   7.81  32.13 0 0 
VCPMC J032823.7+290018 52.09914 29.00519   4.45 1.41  7.67   6.86  29.82 0 0 
VCPMC J032825.1+304248 52.10475 30.71353  44.26 1.97 14.31   2.79  31.76 0 0 
VCPMC J032826.7+290105 52.11130 29.01814   5.02 2.43  7.90   3.68  31.61 0 0 
VCPMC J032827.5+305330 52.11468 30.89180  58.28 2.67  6.35   4.22  23.50 0 0 
VCPMC J032829.0+285853 52.12113 28.98151  37.41 1.45  1.80  28.57  44.36 0 1 
VCPMC J032830.3+305045 52.12625 30.84590  51.36 0.29 11.73  21.17  66.27 0 0 
VCPMC J032831.5+305045 52.13153 30.84587  51.18 0.24 11.00  26.62  78.05 0 0 
VCPMC J032833.3+305039 52.13879 30.84430  51.32 0.29  9.03  26.64  64.52 0 0 
VCPMC J032836.0+292155 52.15028 29.36554  29.21 0.03  7.83 271.42 508.56 0 0 
VCPMC J032838.1+305009 52.15879 30.83600  51.19 0.06 18.67  61.10 318.36 0 0 
VCPMC J032840.3+304954 52.16818 30.83172  50.81 0.04 18.99  97.00 514.89 0 0 
VCPMC J032843.0+313912 52.17958 31.65348  81.78 2.38  1.10  30.76  26.01 1 1 
VCPMC J032852.2+293033 52.21766 29.50926  14.83 2.77  3.29   7.61  30.82 0 0 
VCPMC J032855.3+293143 52.23070 29.52873  18.71 0.88 12.29   6.14  27.72 0 0 
VCPMC J032910.6+313153 52.29434 31.53165  42.93 1.17  7.83   7.77  28.41 1 0 
VCPMC J032911.7+310003 52.29890 31.00102  53.18 3.94 10.40   1.63  20.38 0 1 
VCPMC J032920.3+310644 52.33462 31.11236  45.13 1.52 13.08   3.80  28.14 1 0 
VCPMC J032930.8+312208 52.37863 31.36905  72.88 3.97  9.54   2.08  21.15 1 1 
VCPMC J032941.7+313346 52.42409 31.56278  50.70 3.41  6.42   3.10  21.55 1 0 
VCPMC J032959.1+303622 52.49627 30.60620  33.41 2.36  9.43   3.12  20.90 0 0 
VCPMC J032959.9+303637 52.49979 30.61050  35.07 1.84  8.77   4.38  20.13 0 0 
VCPMC J033003.6+303255 52.51526 30.54888  21.14 3.13  6.04   3.73  21.57 0 1 
VCPMC J033003.8+303316 52.51596 30.55472  18.37 3.64  7.02   2.74  22.54 0 1 
VCPMC J033005.1+303305 52.52152 30.55144  30.62 0.99  3.92  18.30  29.86 0 1 
VCPMC J033005.7+303614 52.52382 30.60392  33.42 2.09  3.90   8.65  25.16 0 0 
VCPMC J033007.9+303252 52.53309 30.54803  34.65 0.17  3.47 120.44 127.32 0 0 
VCPMC J033009.1+303249 52.53794 30.54715  34.92 0.15  3.45 136.22 145.37 0 0 
VCPMC J033009.6+312433 52.54026 31.40940   2.65 1.99 19.34   2.06  26.46 1 0 
VCPMC J033018.3+305534 52.57639 30.92626  -0.73 4.36 16.67   0.87  18.16 1 0 
VCPMC J033019.2+314621 52.58012 31.77265   6.86 2.35  6.53   4.67  20.72 1 0 
VCPMC J033024.5+314716 52.60245 31.78780  14.91 0.88 14.08   5.88  31.23 1 0 
VCPMC J033036.9+315225 52.65380 31.87367  -2.09 3.08  6.66   3.59  24.06 1 0 
VCPMC J033038.7+313045 52.66157 31.51275  16.32 2.89 29.52   0.78  21.79 1 1 
VCPMC J033040.9+301130 52.67073 30.19187  29.72 3.86 11.62   1.78  23.40 0 0 
VCPMC J033057.6+313404 52.74033 31.56801  33.81 3.93 15.79   1.13  19.12 1 1 
VCPMC J033100.1+312205 52.75047 31.36813  23.44 3.60  4.53   4.77  25.44 1 0 
VCPMC J033110.7+313905 52.79483 31.65152   9.40 3.23  8.02   2.92  19.57 1 0 
VCPMC J033111.3+320330 52.79718 32.05842  24.23 2.03  4.72  10.26  44.65 0 1 
VCPMC J033113.2+315517 52.80512 31.92140  48.17 0.62  4.92  23.57  42.02 0 0 
VCPMC J033117.9+304731 52.82475 30.79208  53.98 1.08  0.90  72.60  28.18 0 0 
VCPMC J033119.0+304726 52.82956 30.79073  54.17 0.94  0.90  83.00  30.26 0 1 
VCPMC J033122.2+310326 52.84279 31.05725  27.63 2.32  7.39   4.36  31.06 0 0 
VCPMC J033133.3+315110 52.88883 31.85296  53.92 2.55  2.48  11.47  22.04 0 0 
VCPMC J033138.3+315426 52.90963 31.90729  42.55 1.73 11.47   3.84  33.75 0 0 
VCPMC J033139.2+304033 52.91336 30.67597  30.35 1.09  7.38   8.89  34.47 0 0 
VCPMC J033139.4+304018 52.91435 30.67189  31.61 1.07  7.76   8.53  32.78 0 0 
VCPMC J033140.4+304031 52.91863 30.67545  30.56 0.94  7.12  10.71  35.90 0 0 
VCPMC J033154.2+310441 52.97608 31.07814   0.93 2.92  0.17 152.82  25.76 0 1 
VCPMC J033207.9+302605 53.03296 30.43473  45.94 4.12  4.53   3.76  20.13 0 0 
VCPMC J033210.7+303943 53.04498 30.66222  47.40 2.95 10.09   2.34  24.36 0 0 
VCPMC J033215.9+314527 53.06639 31.75768  52.04 1.16  1.74  35.86  28.03 1 0 
VCPMC J033217.9+314521 53.07485 31.75597  50.21 0.33  4.37  50.10  72.53 2 0 
VCPMC J033225.2+310512 53.10515 31.08676  48.73 0.42  6.00  29.03  60.63 0 1 
VCPMC J033235.9+315016 53.14973 31.83780  74.38 4.16  9.49   1.94  19.51 0 1 
VCPMC J033240.0+315143 53.16704 31.86210  64.12 0.20 19.62  18.36  94.43 0 0 
VCPMC J033240.2+315110 53.16751 31.85301  64.93 0.26 23.51  11.75  77.63 0 0 
VCPMC J033240.3+315001 53.16795 31.83378  56.74 3.13  2.34  10.09  24.25 0 0 
VCPMC J033241.9+302008 53.17493 30.33564  34.85 0.30  2.05 112.33  94.79 0 0 
VCPMC J033243.0+315057 53.17950 31.84918  70.25 1.13 19.03   3.39  32.82 0 0 
VCPMC J033245.5+312447 53.18996 31.41308  47.37 3.87  5.71   3.15  19.54 0 0 
VCPMC J033253.7+314313 53.22401 31.72034  47.98 0.42 10.58  15.73  56.11 0 0 
VCPMC J033300.8+312018 53.25366 31.33844  15.15 3.43  3.95   5.37  17.98 1 0 
VCPMC J033305.9+305244 53.27499 30.87907  44.64 1.09  4.02  16.06  61.45 1 0 
VCPMC J033308.6+305048 53.28603 30.84678  66.94 3.22  4.99   4.63  27.54 1 0 
VCPMC J033317.7+304720 53.32389 30.78910  39.42 4.32  9.68   1.61  17.67 1 1 
VCPMC J033323.4+315009 53.34784 31.83599  66.19 2.47  3.13   9.25  21.94 1 0 
VCPMC J033330.5+300621 53.37714 30.10605  37.98 1.16  6.21   9.74  43.55 0 0 
VCPMC J033330.6+311758 53.37786 31.29963  22.01 1.17  4.93  12.61  31.91 0 0 
VCPMC J033350.9+302302 53.46216 30.38401  32.58 3.74  2.78   7.14  21.00 1 0 
VCPMC J033351.6+303112 53.46505 30.52022  50.11 2.16  1.52  22.12  25.66 0 0 
VCPMC J033353.5+311313 53.47305 31.22038  36.29 3.53  5.39   4.03  26.37 0 0 
VCPMC J033355.4+294803 53.48111 29.80099  21.40 2.02  6.85   4.86  39.43 1 0 
VCPMC J033357.5+302342 53.48962 30.39510  36.43 2.42  8.38   3.41  21.70 1 0 
VCPMC J033401.8+311839 53.50767 31.31107  31.29 0.25  6.70  42.93  80.40 0 0 
VCPMC J033405.3+303009 53.52233 30.50256  36.99 1.64 12.58   3.43  49.87 1 0 
VCPMC J033411.0+302308 53.54593 30.38576  19.04 3.05  3.42   7.01  27.29 0 0 
VCPMC J033411.7+310024 53.54906 31.00686  29.16 0.87  4.32  18.98  32.23 0 0 
VCPMC J033415.8+304450 53.56592 30.74725  72.12 2.24  8.10   3.94  27.80 0 0 
VCPMC J033417.0+311210 53.57104 31.20293  28.04 0.10  5.10 148.13 194.49 0 0 
VCPMC J033418.6+305116 53.57778 30.85472  22.63 0.62  8.44  13.33  51.21 0 0 
VCPMC J033419.2+305102 53.58024 30.85073  22.88 0.54  9.41  14.04  58.98 0 0 
VCPMC J033440.5+303654 53.66894 30.61526  55.57 4.60  6.09   2.77  19.39 0 1 
VCPMC J033448.7+310652 53.70310 31.11464  45.47 1.18  3.83  15.93  28.18 0 0 
VCPMC J033457.0+304925 53.73774 30.82371  52.90 0.43  4.39  36.87  69.98 0 0 
VCPMC J033505.3+304706 53.77211 30.78523  29.93 0.53  1.55  85.98  59.89 0 0 
VCPMC J033506.8+304705 53.77865 30.78497  26.94 0.68  1.41  73.08  53.39 0 0 
VCPMC J033508.7+295241 53.78628 29.87817  30.62 0.95  7.70   9.48  47.33 0 0 
VCPMC J033508.9+300105 53.78736 30.01807  28.93 0.40  2.95  60.07  70.78 0 0 
VCPMC J033512.1+304705 53.80057 30.78473  45.88 0.57  4.51  27.46  45.22 0 0 
VCPMC J033527.6+302355 53.86513 30.39887  45.86 0.95 10.03   7.60  51.35 0 1 
VCPMC J033530.3+303224 53.87660 30.54004  28.71 0.06 12.49  93.01 279.31 0 0 
VCPMC J033530.3+304641 53.87653 30.77832  47.13 0.21 12.61  27.09  96.44 0 0 
VCPMC J033530.4+303728 53.87685 30.62465  28.64 0.26  9.91  26.94  73.63 0 0 
VCPMC J033533.1+313430 53.88812 31.57524  55.36 1.57  4.30  12.03  34.45 0 0 
VCPMC J033533.7+313416 53.89059 31.57129  53.31 1.37  4.65  12.75  37.38 0 0 
VCPMC J033542.8+301912 53.92870 30.32017  35.73 1.83  2.07  18.73  45.15 1 0 
VCPMC J033648.1+295838 54.20082 29.97743  28.25 1.06  7.99   8.39  58.53 0 0 
VCPMC J033715.9+311457 54.31645 31.24935  79.38 0.61  8.27  14.23  51.42 0 0 
VCPMC J033721.9+300044 54.34159 30.01234  23.87 0.36  5.18  38.76  63.15 0 0 
VCPMC J033723.5+300049 54.34811 30.01365  24.92 0.27  6.10  43.97  77.92 0 0 
VCPMC J033730.3+294004 54.37633 29.66786  26.88 0.56  6.20  24.76  67.88 0 0 
VCPMC J033749.8+311514 54.45767 31.25416  92.02 0.31  3.09  71.96  70.01 0 0 
VCPMC J033751.8+305601 54.46612 30.93365  55.17 0.04  8.33 194.90 411.97 0 0 
VCPMC J033800.3+310610 54.50125 31.10292  63.25 0.57  1.05 117.87  51.44 0 0 
VCPMC J033827.2+305303 54.61360 30.88435  61.90 1.38  4.53  10.98  36.86 0 0 
VCPMC J033941.7+305053 54.92383 30.84816  68.99 1.43  3.38  15.35  37.49 0 0 

